FLASH-TB: Integrating Arc-Flags and Trip-Based Public Transit Routing

We present FLASH-TB, a journey planning algorithm for public transit networks that combines Trip-Based Public Transit Routing (TB) with the Arc-Flags speedup technique. The basic idea is simple: The network is partitioned into a configurable number of cells. For each cell and each possible transfer between two vehicles, the algorithm precomputes a flag that indicates whether the transfer is required to reach the cell. During a query, only flagged transfers are explored. Our algorithm improves upon previous attempts to apply Arc-Flags to public transit networks, which saw limited success due to conflicting rules for pruning the search space. We show that these rules can be reconciled while still producing correct results. Because the number of cells is configurable, FLASH-TB offers a tradeoff between query time and memory consumption. It is significantly more space-efficient than existing techniques with a comparable preprocessing time, which store generalized shortest-path trees: to match their query performance, it requires up to two orders of magnitude less memory. The fastest configuration of FLASH-TB achieves a speedup of more than two orders of magnitude over TB, offering sub-millisecond query times even on large countrywide networks.

==> csv/new_distribution_32.tsv <==
Flags	Germany	Switzerland	Paris	Sweden
0	31.72303227	41.64359435	51.3239855	38.04998726
1	50.61589766	42.45405888	17.53359911	44.48068216
2	4.958762543	4.860902574	8.176749999	6.926216545
3	1.54904301	2.376864216	4.921639181	3.080633487
4	1.018685566	1.55119812	3.691282996	1.392146015
5	0.8777534758	1.149462525	2.487393979	0.7615717936
6	0.7608954683	0.6055549256	1.942662873	0.514634514
7	0.6882658362	0.4172330911	1.472654567	0.3784783062
8	0.5506981991	0.3089998243	1.247875332	0.3269922805
9	0.4900326445	0.2208587887	1.128880295	0.2937495982
10	0.3983168329	0.191639389	0.8681075299	0.2632492699
11	0.3793137512	0.1204910853	0.6876395204	0.2357003165
12	0.3078859992	0.09949548252	0.5700285992	0.2329997666
13	0.2521597055	0.09490074749	0.4735888135	0.1835872282
14	0.2222444447	0.09231523558	0.3533266268	0.1816809577
15	0.1917920875	0.07526020218	0.2931922843	0.167576228
16	0.1603466084	0.0754782574	0.2570687907	0.1282384965
17	0.1406848236	0.06250397172	0.2157792281	0.1443247442
18	0.1239334936	0.05971597996	0.1883308314	0.1312233148
19	0.1218519914	0.06124236651	0.1581791836	0.1174864619
20	0.1301192237	0.04741143531	0.1405105779	0.1086406979
21	0.1191138127	0.04618098085	0.1293271757	0.1290160542
22	0.1237247353	0.03867365108	0.1289892693	0.1381042825
23	0.1181591997	0.03999755778	0.1156419666	0.1291414668
24	0.1053661695	0.04446768982	0.1188000918	0.1125368472
25	0.1026766335	0.05183484124	0.1135300516	0.1144431178
26	0.105333741	0.06340734335	0.1099885326	0.1357966919
27	0.1166391153	0.06216131351	0.1072202994	0.12567172
28	0.1571544312	0.07857775662	0.1123148882	0.1099282665
29	0.1781640242	0.1173448599	0.1200672408	0.1247520281
30	0.2552079814	0.2405304847	0.1303084039	0.1407881108
31	0.4697932276	0.7532250367	0.1781286575	0.1765474046
32	2.486951292	1.894417039	0.503207609	0.4634745609

==> csv/paris.csv <==
k,speedupUncompressed,speedupCompressed,memoryUncompressed,memoryCompressed
2,1.454356846,1.373163565,0.349609375,0.05664079916
4,1.921864291,1.804375804,0.349609375,0.05664135795
8,2.815261044,2.615671642,0.349609375,0.05665111542
16,4.307219662,3.830601093,0.3564453125,0.05711460114
32,6.231111111,4.681135225,0.3701171875,0.06474609375
64,8.929936306,5.241121495,0.3984375,0.0859375
128,13.74509804,6.957816377,0.4453125,0.1181640625
256,20.17266187,8.574923547,0.5654296875,0.169921875
512,30.15053763,11.63485477,0.7890625,0.259765625
1024,41.85074627,14.09045226,1.3,0.4365234375
2048,59.65957447,18.09032258,2.2,0.787109375
4096,77.88888889,21.24242424,4,1.556640625
8192,96.68965517,24.17241379,7.5,3.156640625
16384,112.16,25.49090909,15,6.456640625
32768,103.8518519,17.20245399,29,13.05664063

==> csv/switzerland.csv <==
k,speedupUncompressed,speedupCompressed,memoryUncompressed,memoryCompressed
2,1.976884422,1.84348641,0.1748046875,0.02832048666
4,3.860647694,3.579617834,0.1748046875,0.02832099888
8,8.078028747,7.493333333,0.1748046875,0.02832622528
16,15.24806202,14.15107914,0.1787109375,0.02840709686
32,27.13103448,24.89873418,0.185546875,0.02894115448
64,42.76086957,37.11320755,0.19921875,0.03046875
128,67.82758621,55.4084507,0.2275390625,0.0333984375
256,100.8717949,78.68,0.283203125,0.041015625
512,140.5,98.35,0.39453125,0.056640625
1024,171.0434783,109.2777778,0.6181640625,0.09375
2048,207.0526316,115.7058824,1.1,0.1787109375
4096,231.4117647,119.2121212,2,0.37890625
8192,262.2666667,122.9375,3.8,0.8125
16384,262.2666667,119.2121212,7.4,1.828320313
30510,281,112.4,14,3.528320313
